Algoritmos Gen\'eticos Aplicado ao Problema de Roteamento de Ve\'iculos

Routing problems are often faced by companies who serve costumers through vehicles. Such problems have a challenging structure to optimize, despite the recent advances in combinatorial optimization. The goal of this project is to study and propose optimization algorithms to the vehicle routing problems (VRP). Focus will be on the problem variant in which the length of the route is restricted by a constant. A real problem will be tackled: optimization of postmen routes. Such problem was modeled as {multi-objective} in a roadmap with 25 vehicles and {30,000 deliveries} per day.

==> dataAtrib.dat <==
3 0.626 0.234 
4 0.346 0.097 
5 0.331 0.116 
6 0.261 0.096 
7 0.206 0.086 
8 0.168 0.035 
9 0.130 0.050 
10 0.123 0.052 
12 0.134 0.035 
15 0.093 0.021 
17 0.104 0.035 
20 0.086 0.008 
25 0.054 0.026 


==> tableX.txt <==
ID;Instancia;Melhor K;Melhor Dist.;K Otimo;Dist. Otima
X-n101-k25_OBC_Opt_2;X-n101-k25;26;atualizar;26;27591
X-n106-k14_BCR_noOpt_2;X-n106-k14;14;28212;14;26362
X-n110-k13_BCR_noOpt_0;X-n110-k13;13;21069;13;14971
X-n115-k10_OBC_Opt_0;X-n115-k10;10;19379;10;12747
X-n120-k6_OBC_Opt_7;X-n120-k6;6;16175;6;13332
X-n125-k30_OBC_noOpt_2;X-n125-k30;32;63237;30;55539
X-n129-k18_OBC_Opt_1;X-n129-k18;18;34297;18;28940
X-n134-k13_BCR_Opt_3;X-n134-k13;13;15229;13;10916
X-n139-k10_OBC_Opt_4;X-n139-k10;10;19315;10;13590
X-n143-k7_BCR_Opt_6;X-n143-k7;7;22121;7;15700
X-n148-k46_BCR_Opt_0;X-n148-k46;50;52828;47;43448
X-n153-k22_OBC_Opt_0;X-n153-k22;24;26538;23;21220
X-n157-k13_OBC_noOpt_1;X-n157-k13;15;20601;13;16876
X-n162-k11_OBC_Opt_0;X-n162-k11;11;21523;11;14138
X-n167-k10_BCR_Opt_8;X-n167-k10;10;26185;10;20557
X-n172-k51_OBC_noOpt_7;X-n172-k51;54;58653;53;45607
X-n176-k26_OBC_Opt_9;X-n176-k26;27;55197;26;47812
X-n181-k23_BCR_Opt_1;X-n181-k23;26;30813;23;25569
X-n186-k15_BCR_noOpt_9;X-n186-k15;15;31563;15;24145
X-n190-k8_BCR_Opt_5;X-n190-k8;8;19478;8;16980
X-n195-k51_OBC_noOpt_6;X-n195-k51;55;56443;53;44225
X-n200-k36_OBC_noOpt_1;X-n200-k36;38;65348;36;58578
X-n204-k19_OBC_noOpt_1;X-n204-k19;19;26614;19;19565
X-n209-k16_OBC_Opt_8;X-n209-k16;16;37585;16;30656
X-n214-k11_OBC_Opt_9;X-n214-k11;12;15486;11;10856
X-n219-k73_BCR_noOpt_5;X-n219-k73;109;175713;73;117595
X-n223-k34_OBC_Opt_9;X-n223-k34;36;50700;34;40437
X-n228-k23_OBC_Opt_4;X-n228-k23;24;36721;23;25742
X-n233-k16_OBC_Opt_4;X-n233-k16;17;32786;17;19230
X-n237-k14_OBC_Opt_0;X-n237-k14;14;33291;14;27042
X-n242-k48_BCR_noOpt_3;X-n242-k48;50;96221;48;82751
X-n247-k50_BCR_Opt_2;X-n247-k50;51;44532;51;37274
X-n251-k28_OBC_noOpt_0;X-n251-k28;28;46079;28;38684
X-n256-k16_OBC_noOpt_0;X-n256-k16;17;29334;16;18839
X-n261-k13_OBC_Opt_3;X-n261-k13;13;37126;13;26558
X-n266-k58_OBC_noOpt_2;X-n266-k58;62;85193;58;75478
X-n270-k35_BCR_noOpt_6;X-n270-k35;36;43843;36;35291
X-n275-k28_OBC_noOpt_0;X-n275-k28;31;26988;28;21245
X-n280-k17_OBC_Opt_5;X-n280-k17;18;43665;17;33503
X-n284-k15_OBC_noOpt_9;X-n284-k15;15;27334;15;20226
X-n289-k60_BCR_noOpt_4;X-n289-k60;62;113241;61;95151
X-n294-k50_OBC_Opt_3;X-n294-k50;53;60571;51;47161
X-n298-k31_BCR_noOpt_5;X-n298-k31;32;47809;31;34231
X-n303-k21_OBC_noOpt_1;X-n303-k21;21;31960;21;21744
X-n308-k13_OBC_Opt_6;X-n308-k13;13;35733;13;25859
X-n313-k71_OBC_Opt_3;X-n313-k71;76;112443;72;94044
X-n317-k53_OBC_Opt_8;X-n317-k53;64;96746;53;78355
X-n322-k28_OBC_Opt_7;X-n322-k28;29;42464;28;29834
X-n327-k20_OBC_Opt_6;X-n327-k20;20;37507;20;27532
X-n331-k15_OBC_noOpt_2;X-n331-k15;15;38871;15;31103
X-n336-k84_BCR_noOpt_6;X-n336-k84;87;165536;86;139135
X-n344-k43_OBC_Opt_9;X-n344-k43;45;52164;43;42056
X-n351-k40_OBC_noOpt_4;X-n351-k40;42;35584;41;25928
X-n359-k29_OBC_noOpt_4;X-n359-k29;30;63700;29;51505
X-n367-k17_OBC_Opt_0;X-n367-k17;17;33907;17;22814
X-n376-k94_BCR_noOpt_7;X-n376-k94;125;201867;94;147713
X-n384-k52_OBC_noOpt_4;X-n384-k52;54;79147;53;65943
X-n393-k38_OBC_noOpt_6;X-n393-k38;39;48816;38;38260
X-n401-k29_BCR_Opt_9;X-n401-k29;29;80071;29;66187
X-n411-k19_OBC_Opt_7;X-n411-k19;19;31855;19;19718
X-n420-k130_BCR_Opt_8;X-n420-k130;140;125641;130;107798
X-n429-k61_OBC_noOpt_8;X-n429-k61;63;79506;62;65501
X-n439-k37_BCR_noOpt_1;X-n439-k37;40;49065;37;36395
X-n449-k29_OBC_noOpt_3;X-n449-k29;30;72128;29;55269
X-n459-k26_OBC_Opt_4;X-n459-k26;26;37500;26;24145
X-n469-k138_BCR_noOpt_9;X-n469-k138;147;242493;140;221909
X-n480-k70_BCR_noOpt_6;X-n480-k70;72;103318;70;89458
X-n491-k59_OBC_noOpt_9;X-n491-k59;62;85390;59;66510
X-n502-k39_BCR_Opt_1;X-n502-k39;42;85070;39;69230
X-n513-k21_OBC_Opt_0;X-n513-k21;21;41298;21;24201
X-n524-k153_OBC_Opt_5;X-n524-k153;166;179059;155;154594
X-n536-k96_OBC_noOpt_2;X-n536-k96;103;119478;96;94988
X-n548-k50_BCR_Opt_4;X-n548-k50;55;106518;50;86701
X-n561-k42_OBC_noOpt_6;X-n561-k42;43;63235;42;42722
X-n573-k30_OBC_Opt_5;X-n573-k30;30;59446;30;50719
X-n586-k159_BCR_noOpt_9;X-n586-k159;172;212289;159;190423
X-n599-k92_OBC_noOpt_7;X-n599-k92;98;127190;93;108490
X-n613-k62_OBC_noOpt_7;X-n613-k62;64;85628;62;59556
X-n627-k43_BCR_Opt_8;X-n627-k43;44;76346;43;62210
X-n641-k35_OBC_Opt_8;X-n641-k35;35;81220;35;63737
X-n655-k131_BCR_noOpt_2;X-n655-k131;164;137091;131;106780
X-n670-k130_BCR_Opt_9;X-n670-k130;138;177476;133;146477
X-n685-k75_OBC_noOpt_7;X-n685-k75;78;103529;75;68261
X-n701-k44_OBC_Opt_9;X-n701-k44;45;104270;44;81934
X-n716-k35_OBC_noOpt_3;X-n716-k35;35;60168;35;43414
X-n733-k159_BCR_Opt_5;X-n733-k159;169;165256;160;136250
X-n749-k98_OBC_Opt_8;X-n749-k98;102;99831;98;77365
X-n766-k71_OBC_Opt_0;X-n766-k71;75;147304;71;114525
X-n783-k48_OBC_Opt_0;X-n783-k48;49;103813;48;72445
X-n801-k40_BCR_Opt_5;X-n801-k40;43;94892;40;73331
X-n819-k171_BCR_Opt_5;X-n819-k171;177;179327;172;158267
X-n837-k142_BCR_noOpt_7;X-n837-k142;148;217989;142;193813
X-n856-k95_OBC_noOpt_4;X-n856-k95;107;112730;95;89007
X-n876-k59_OBC_noOpt_4;X-n876-k59;60;125315;59;99331
X-n895-k37_OBC_Opt_3;X-n895-k37;38;80316;37;53946
X-n916-k207_BCR_noOpt_6;X-n916-k207;221;362213;207;329247
X-n936-k151_OBC_Opt_1;X-n936-k151;170;178263;158;132926
X-n957-k87_OBC_noOpt_7;X-n957-k87;96;110475;87;85482
X-n979-k58_OBC_noOpt_8;X-n979-k58;59;156738;58;119008
